Measurement of inclusive charged-current $\nu_{\numu}$ scattering on hydrocarbon at {<Enu>} 6 GeV with low three-momentum transfer

The \minerva experiment reports double-differential cross-section measurements for $\nu_{\mu}$-carbon interactions with three-momentum transfer $|\vec{q}| < 1.2$ GeV obtained with medium energy exposures in the NuMI beam. These measurements are performed as a function of the three-momentum transfer and an energy transfer estimator called the available energy defined as the energy that would be visible in the detector. The double differential cross sections are compared to the GENIE and NuWro predictions along with the modified version of GENIE which incorporates new models for better agreement with earlier measurements from MINERvA. In these measurements, the quasi-elastic, resonance, and multi-nucleon knockout processes appear at different kinematics in this two-dimensional space. The results can be used to improve models for neutrino interactions needed by neutrino oscillation experiments.

==> supplementalMELowRecoilData.txt_.txt <==
Table I: neutrino flux 
#nu_{mu}s / m^{2} / 10^{5} P.O.T. / GeV
 
[0.00 - 0.50)	0.45
[0.50 - 1.00)	0.75
[1.00 - 1.50)	0.71
[1.50 - 1.60)	0.94
[1.60 - 1.70)	1.15
[1.70 - 1.80)	1.39
[1.80 - 1.90)	1.71
[1.90 - 2.00)	2.05
[2.00 - 2.10)	2.45
[2.10 - 2.20)	2.83
[2.20 - 2.30)	3.39
[2.30 - 2.40)	3.92
[2.40 - 2.50)	4.46
[2.50 - 2.60)	4.97
[2.60 - 2.70)	5.41
[2.70 - 2.80)	5.91
[2.80 - 2.90)	6.33
[2.90 - 3.00)	6.73
[3.00 - 3.10)	7.06
[3.10 - 3.20)	7.41
[3.20 - 3.30)	7.66
[3.30 - 3.40)	7.89
[3.40 - 3.50)	8.06
[3.50 - 3.60)	8.28
[3.60 - 3.70)	8.44
[3.70 - 3.80)	8.52
[3.80 - 3.90)	8.64
[3.90 - 4.00)	8.85
[4.00 - 4.10)	8.99
[4.10 - 4.20)	9.12
[4.20 - 4.30)	9.38
[4.30 - 4.40)	9.61
[4.40 - 4.50)	9.86
[4.50 - 4.60)	10.18
[4.60 - 4.70)	10.42
[4.70 - 4.80)	10.71
[4.80 - 4.90)	10.92
[4.90 - 5.00)	11.17
[5.00 - 5.10)	11.40
[5.10 - 5.20)	11.59
[5.20 - 5.30)	11.82
[5.30 - 5.40)	12.04
[5.40 - 5.50)	12.14
[5.50 - 5.60)	12.30
[5.60 - 5.70)	12.39
[5.70 - 5.80)	12.41
[5.80 - 5.90)	12.43
[5.90 - 6.00)	12.39
[6.00 - 6.10)	12.28
[6.10 - 6.20)	12.15
[6.20 - 6.30)	11.99
[6.30 - 6.40)	11.77
[6.40 - 6.50)	11.49
[6.50 - 6.60)	11.24
[6.60 - 6.70)	10.86
[6.70 - 6.80)	10.48
[6.80 - 6.90)	10.08
[6.90 - 7.00)	9.67
[7.00 - 7.10)	9.17
[7.10 - 7.20)	8.67
[7.20 - 7.30)	8.22
[7.30 - 7.40)	7.75
[7.40 - 7.50)	7.25
[7.50 - 7.60)	6.83
[7.60 - 7.70)	6.34
[7.70 - 7.80)	5.87
[7.80 - 7.90)	5.47
[7.90 - 8.00)	5.09
[8.00 - 8.10)	4.73
[8.10 - 8.20)	4.37
[8.20 - 8.30)	4.06
[8.30 - 8.40)	3.70
[8.40 - 8.50)	3.45
[8.50 - 8.60)	3.14
[8.60 - 8.70)	2.89
[8.70 - 8.80)	2.65
[8.80 - 8.90)	2.44
[8.90 - 9.00)	2.22
[9.00 - 9.10)	2.04
[9.10 - 9.20)	1.89
[9.20 - 9.30)	1.71
[9.30 - 9.40)	1.58
[9.40 - 9.50)	1.46
[9.50 - 9.60)	1.34
[9.60 - 9.70)	1.23
[9.70 - 9.80)	1.15
[9.80 - 9.90)	1.05
[9.90 - 10.00)	0.96
[10.00 - 10.50)	0.80
[10.50 - 11.00)	0.59
[11.00 - 11.50)	0.45
[11.50 - 12.00)	0.37
[12.00 - 12.50)	0.32
[12.50 - 13.00)	0.27
[13.00 - 13.50)	0.23
[13.50 - 14.00)	0.21
[14.00 - 14.50)	0.19
[14.50 - 15.00)	0.17
[15.00 - 15.50)	0.15
[15.50 - 16.00)	0.14
[16.00 - 16.50)	0.13
[16.50 - 17.00)	0.12
[17.00 - 17.50)	0.11
[17.50 - 18.00)	0.10
[18.00 - 18.50)	0.10
[18.50 - 19.00)	0.09
[19.00 - 19.50)	0.08
[19.50 - 20.00)	0.08
[20.00 - 21.00)	0.07
[21.00 - 22.00)	0.07
[22.00 - 23.00)	0.06
[23.00 - 24.00)	0.05
[24.00 - 25.00)	0.04
[25.00 - 26.00)	0.04
[26.00 - 27.00)	0.03
[27.00 - 28.00)	0.03
[28.00 - 29.00)	0.03
[29.00 - 30.00)	0.03
[30.00 - 35.00)	0.02
[35.00 - 40.00)	0.01
[40.00 - 45.00)	0.01
[45.00 - 50.00)	0.01
[50.00 - 55.00)	0.00
[55.00 - 60.00)	0.00
[60.00 - 70.00)	0.00
[70.00 - 80.00)	0.00
[80.00 - 90.00)	0.00
[90.00 - 100.00)	0.00


Table II: Measured cross section per nucleon, in units 10$^{-39}$ cm$^2$ / GeV$^2$ / nucleon. 
Format: Idx, Eavail (low-edge of bin -- up-edge of bin), q3 (low-edge of bin -- up-edge of bin), cross section
-----------------------------------------------------------------------------------------------

0  Eavail: [0 - 0.04),		 q3: [0 - 0.2),		   	 cross section: 9.49304e-39
1  Eavail: [0 - 0.04),		 q3: [0.2 - 0.3),		 cross section: 3.22909e-38
2  Eavail: [0 - 0.04),		 q3: [0.3 - 0.4),		 cross section: 3.51098e-38
3  Eavail: [0 - 0.04),		 q3: [0.4 - 0.6),		 cross section: 2.15874e-38
4  Eavail: [0 - 0.04),		 q3: [0.6 - 0.9),		 cross section: 6.97292e-39
5  Eavail: [0 - 0.04),		 q3: [0.9 - 1.2),		 cross section: 2.86847e-39
6  Eavail: [0.04 - 0.08),		 q3: [0 - 0.2),		 	 cross section: 2.16181e-39
7  Eavail: [0.04 - 0.08),		 q3: [0.2 - 0.3),		 cross section: 2.05731e-38
8  Eavail: [0.04 - 0.08),		 q3: [0.3 - 0.4),		 cross section: 3.61681e-38
9  Eavail: [0.04 - 0.08),		 q3: [0.4 - 0.6),		 cross section: 3.01358e-38
10 Eavail: [0.04 - 0.08),		 q3: [0.6 - 0.9),		 cross section: 8.20847e-39
11 Eavail: [0.04 - 0.08),		 q3: [0.9 - 1.2),		 cross section: 2.82092e-39
12 Eavail: [0.08 - 0.12),		 q3: [0 - 0.2),			 cross section: 6.56021e-40
13 Eavail: [0.08 - 0.12),		 q3: [0.2 - 0.3),		 cross section: 8.65658e-39
14 Eavail: [0.08 - 0.12),		 q3: [0.3 - 0.4),		 cross section: 2.94552e-38
15 Eavail: [0.08 - 0.12),		 q3: [0.4 - 0.6),		 cross section: 3.73264e-38
16 Eavail: [0.08 - 0.12),		 q3: [0.6 - 0.9),		 cross section: 1.31129e-38
17 Eavail: [0.08 - 0.12),		 q3: [0.9 - 1.2),		 cross section: 3.30933e-39
18 Eavail: [0.12 - 0.24),		 q3: [0 - 0.2),			 cross section: 1.83401e-40
19 Eavail: [0.12 - 0.16),		 q3: [0.2 - 0.3),		 cross section: 4.54802e-39
20 Eavail: [0.12 - 0.16),		 q3: [0.3 - 0.4),		 cross section: 1.90013e-38
21 Eavail: [0.12 - 0.16),		 q3: [0.4 - 0.6),		 cross section: 3.63802e-38
22 Eavail: [0.12 - 0.16),		 q3: [0.6 - 0.9),		 cross section: 1.86071e-38
23 Eavail: [0.12 - 0.16),		 q3: [0.9 - 1.2),		 cross section: 3.94576e-39
24 Eavail: [0.16 - 0.24),		 q3: [0.2 - 0.3),		 cross section: 2.14736e-39
25 Eavail: [0.16 - 0.24),		 q3: [0.3 - 0.4),		 cross section: 9.85069e-39
26 Eavail: [0.16 - 0.24),		 q3: [0.4 - 0.6),		 cross section: 2.91741e-38
27 Eavail: [0.16 - 0.24),		 q3: [0.6 - 0.9),		 cross section: 2.53529e-38
28 Eavail: [0.16 - 0.24),		 q3: [0.9 - 1.2),		 cross section: 5.656e-39
29 Eavail: [0.24 - 0.34),		 q3: [0.3 - 0.4),		 cross section: 4.11963e-39
30 Eavail: [0.24 - 0.32),		 q3: [0.4 - 0.6),		 cross section: 1.72369e-38
31 Eavail: [0.24 - 0.32),		 q3: [0.6 - 0.9),		 cross section: 2.81973e-38
32 Eavail: [0.24 - 0.32),		 q3: [0.9 - 1.2),		 cross section: 9.46822e-39
33 Eavail: [0.34 - 0.4),		 q3: [0.3 - 0.4),		 cross section: 3.78561e-40
34 Eavail: [0.32 - 0.4),		 q3: [0.4 - 0.6),		 cross section: 8.31046e-39
35 Eavail: [0.32 - 0.4),		 q3: [0.6 - 0.9),		 cross section: 2.35741e-38
36 Eavail: [0.32 - 0.4),		 q3: [0.9 - 1.2),		 cross section: 1.34875e-38
37 Eavail: [0.4 - 0.6),		 q3: [0.4 - 0.6),		 cross section: 1.06095e-39
38 Eavail: [0.4 - 0.6),		 q3: [0.6 - 0.9),		 cross section: 1.10557e-38
39 Eavail: [0.4 - 0.6),		 q3: [0.9 - 1.2),		 cross section: 1.70505e-38
40 Eavail: [0.6 - 1.0),		 q3: [0.6 - 0.9),		 cross section: 1.90569e-39
41 Eavail: [0.6 - 0.8),		 q3: [0.9 - 1.2),		 cross section: 1.06253e-38
42 Eavail: [0.8 - 1),		 q3: [0.9 - 1.2),		 cross section: 4.19299e-39
43 Eavail: [1 - 1.2),		 q3: [0.9 - 1.2),		 cross section: 4.54118e-40


Table III: Covariance matrix on cross section.
--------------------------------------------

7.22208e-79 1.86615e-78 1.59074e-78 7.94663e-79 7.29549e-80 3.24864e-80 1.48674e-79 9.98438e-79 1.33027e-78 1.17316e-78 7.32657e-81 3.5356e-80 2.66259e-80 4.30445e-79 1.2851e-78 1.0689e-78 1.13581e-79 4.74613e-80 -7.34695e-82 -7.73792e-80 1.07193e-78 1.34734e-78 3.10771e-79 5.01596e-80 -2.81647e-79 2.38064e-79 1.66723e-78 6.19045e-79 1.69481e-80 -2.48637e-79 4.32721e-79 6.9497e-79 6.22922e-80 6.78858e-80 1.84285e-79 5.7078e-80 8.46893e-81 1.19633e-79 2.58403e-79 -1.44909e-79 7.8767e-80 -5.62847e-81 -2.93409e-81 1.05669e-80  
1.86615e-78 5.28262e-78 4.84288e-78 2.76036e-78 5.48868e-79 2.0952e-79 3.76897e-79 2.55702e-78 3.6969e-78 3.44914e-78 3.28709e-79 1.99226e-79 6.40555e-80 1.12504e-78 3.38904e-78 3.18828e-78 6.44626e-79 2.48772e-79 -2.87122e-81 -1.84479e-79 2.8146e-78 3.80502e-78 1.20126e-78 2.72143e-79 -7.24633e-79 6.88959e-79 4.54938e-78 2.01536e-78 2.35954e-79 -6.35656e-79 1.29175e-78 2.18511e-78 4.12058e-79 1.67679e-79 5.15164e-79 4.5586e-79 3.16604e-79 3.03847e-79 7.80912e-79 -8.72796e-80 2.17153e-79 1.65271e-79 5.54223e-80 3.03458e-80  
1.59074e-78 4.84288e-78 5.12161e-78 3.52283e-78 1.06206e-78 3.86944e-79 2.91874e-79 1.96883e-78 3.33519e-78 3.49826e-78 8.21011e-79 3.47543e-79 4.44358e-80 8.62992e-79 2.71881e-78 3.15214e-78 1.1753e-78 4.13278e-79 -3.73577e-81 -1.23357e-79 2.26761e-78 3.37299e-78 1.65614e-78 4.616e-79 -5.53066e-79 6.20464e-79 3.82064e-78 2.23776e-78 5.15845e-79 -5.06879e-79 1.19042e-78 2.24343e-78 7.27893e-79 1.10887e-79 4.02545e-79 7.59306e-79 6.74511e-79 2.11243e-79 7.01329e-79 2.99061e-79 1.57608e-79 2.86911e-79 7.11314e-80 1.79159e-80  
7.94663e-79 2.76036e-78 3.52283e-78 3.75355e-78 1.47489e-78 5.55827e-79 1.30575e-79 6.22576e-79 1.41831e-78 2.70621e-78 1.00697e-78 4.79249e-79 -2.49623e-80 1.85375e-79 9.32497e-79 1.86232e-78 1.2252e-78 5.45706e-79 -2.85893e-80 -6.27224e-79 1.00226e-78 1.82349e-78 1.53568e-78 5.94075e-79 -9.39037e-79 -1.11668e-79 2.53661e-78 1.79087e-78 6.3436e-79 -1.03128e-78 1.38811e-79 1.33282e-78 8.29084e-79 1.00204e-79 -1.93911e-79 -5.46915e-79 6.34081e-79 1.71327e-79 1.4012e-79 -3.43119e-80 8.24769e-80 4.54725e-80 -5.15153e-80 5.42923e-81  
7.29549e-80 5.48868e-79 1.06206e-78 1.47489e-78 7.80165e-79 3.02491e-79 -8.04056e-81 -8.28101e-80 2.14956e-79 6.52899e-79 5.84833e-79 2.35e-79 -9.63806e-81 2.04752e-81 1.07136e-79 6.29623e-79 6.641e-79 2.59484e-79 -4.90176e-81 -4.34115e-80 1.15806e-79 3.95306e-79 7.16174e-79 2.80359e-79 -9.87287e-80 8.14672e-80 3.37917e-79 6.35868e-79 3.35793e-79 -1.27434e-79 1.15592e-79 4.21586e-79 3.81472e-79 -5.01069e-81 -3.7644e-80 9.84065e-80 3.16112e-79 -2.2711e-81 2.06661e-80 1.10725e-79 -1.62508e-80 -1.4877e-80 -4.70402e-80 -1.11253e-80  
3.24864e-80 2.0952e-79 3.86944e-79 5.55827e-79 3.02491e-79 1.54057e-79 6.51922e-81 1.71616e-80 1.06394e-79 3.29881e-79 2.0469e-79 1.14616e-79 -3.2039e-81 3.94644e-80 1.17867e-79 3.23116e-79 2.51216e-79 1.21431e-79 -3.1332e-81 -4.8636e-80 1.18881e-79 2.6325e-79 3.02363e-79 1.30514e-79 -9.86499e-80 4.21788e-80 2.68665e-79 2.99771e-79 1.45328e-79 -1.11655e-79 3.32814e-80 1.96267e-79 1.75731e-79 8.39836e-81 -1.97841e-80 -4.65813e-80 1.38877e-79 1.62113e-80 9.83781e-81 3.72694e-80 4.3683e-81 -1.42866e-80 -1.89011e-80 -1.56942e-81  
1.48674e-79 3.76897e-79 2.91874e-79 1.30575e-79 -8.04056e-81 6.51922e-81 4.69843e-80 2.87368e-79 3.59576e-79 3.3458e-79 -1.82869e-80 7.06563e-81 5.69006e-81 1.17968e-79 3.23844e-79 2.64491e-79 1.35697e-80 1.08457e-80 -1.6527e-81 -5.01587e-80 2.79424e-79 3.608e-79 8.15163e-80 1.59239e-80 -1.12984e-79 4.05909e-80 4.7469e-79 1.81287e-79 9.46853e-81 -1.08604e-79 7.7718e-80 1.83419e-79 3.1218e-80 2.15155e-80 2.76826e-80 -5.29468e-80 1.25577e-80 3.75053e-80 5.28128e-80 -5.26169e-80 2.30712e-80 -1.28302e-80 -3.73813e-81 3.69726e-81  
9.98438e-79 2.55702e-78 1.96883e-78 6.22576e-79 -8.28101e-80 1.71616e-80 2.87368e-79 2.41539e-78 3.18029e-78 2.03097e-78 -2.67369e-80 -3.1974e-81 8.04226e-80 9.50678e-79 2.72027e-78 2.11611e-78 1.52883e-79 -1.47496e-80 1.64272e-80 2.97841e-79 1.98928e-78 2.60864e-78 5.58181e-79 -4.19839e-81 -1.03732e-80 8.24549e-79 2.609e-78 1.23261e-78 -7.86176e-81 1.56823e-79 1.19019e-78 1.53969e-78 1.21693e-79 8.10784e-80 6.66387e-79 9.90008e-79 2.12034e-79 1.63856e-79 6.84304e-79 2.54635e-79 1.47525e-79 1.88513e-79 1.05711e-79 2.56307e-80  
1.33027e-78 3.6969e-78 3.33519e-78 1.41831e-78 2.14956e-79 1.06394e-79 3.59576e-79 3.18029e-78 4.79631e-78 3.28155e-78 4.26256e-79 1.10087e-79 1.11942e-79 1.23623e-78 3.74328e-78 3.57666e-78 8.16437e-79 1.20249e-79 3.01066e-80 6.03765e-79 2.59463e-78 3.83359e-78 1.39278e-78 1.46796e-79 2.70619e-79 1.24623e-78 3.38274e-78 2.20027e-78 2.21576e-79 4.86702e-79 1.85653e-78 2.56938e-78 4.46359e-79 6.05998e-80 9.50936e-79 2.10359e-78 6.62138e-79 1.41692e-79 1.02477e-78 7.9714e-79 1.57733e-79 3.86133e-79 1.5496e-79 2.14153e-80  
1.17316e-78 3.44914e-78 3.49826e-78 2.70621e-78 6.52899e-79 3.29881e-79 3.3458e-79 2.03097e-78 3.28155e-78 4.56157e-78 5.76564e-79 4.1618e-79 6.84245e-81 6.34583e-79 2.3401e-78 3.40373e-78 1.11095e-78 4.87538e-79 -3.11489e-80 -9.1407e-79 2.00785e-78 3.61067e-78 1.85252e-78 5.2505e-79 -1.42062e-78 -2.02819e-79 4.59169e-78 2.68497e-78 4.75274e-79 -1.51369e-78 2.0082e-79 2.17693e-78 8.2981e-79 2.12329e-79 -1.94517e-79 -8.71827e-79 6.73652e-79 3.37812e-79 3.10776e-79 -1.25273e-79 1.8373e-79 -2.13516e-80 -8.88933e-80 2.6548e-80  
7.32657e-81 3.28709e-79 8.21011e-79 1.00697e-78 5.84833e-79 2.0469e-79 -1.82869e-80 -2.67369e-80 4.26256e-79 5.76564e-79 6.31992e-79 1.94168e-79 4.50214e-81 1.18875e-80 1.73179e-79 8.05615e-79 7.8551e-79 2.25514e-79 5.85774e-81 2.07347e-79 4.26043e-81 3.51708e-79 8.11179e-79 2.53531e-79 2.32917e-79 1.86666e-79 -8.32252e-80 6.33088e-79 3.432e-79 2.15183e-79 2.48579e-79 4.55523e-79 3.63825e-79 -4.67418e-80 3.17751e-80 6.06191e-79 3.42536e-79 -7.42236e-80 4.97116e-80 3.04919e-79 -6.14878e-80 2.27246e-80 -5.60437e-80 -2.28334e-80  
3.5356e-80 1.99226e-79 3.47543e-79 4.79249e-79 2.35e-79 1.14616e-79 7.06563e-81 -3.1974e-81 1.10087e-79 4.1618e-79 1.94168e-79 1.27017e-79 -8.52295e-81 -1.70012e-80 6.66754e-80 3.47258e-79 2.46899e-79 1.40172e-79 -5.91223e-81 -1.36588e-79 7.58587e-80 2.68707e-79 2.90869e-79 1.40692e-79 -1.72614e-79 -9.36676e-80 3.46541e-79 2.84189e-79 1.29892e-79 -2.17589e-79 -7.77361e-80 1.65279e-79 1.43687e-79 1.31834e-80 -1.16361e-79 -1.64499e-79 8.34262e-80 1.52136e-80 -3.40858e-80 -1.96092e-80 -1.19199e-81 -1.63401e-80 -2.94291e-80 -2.44981e-81  
2.66259e-80 6.40555e-80 4.44358e-80 -2.49623e-80 -9.63806e-81 -3.2039e-81 5.69006e-81 8.04226e-80 1.11942e-79 6.84245e-81 4.50214e-81 -8.52295e-81 7.24149e-81 5.09626e-80 1.13482e-79 7.57114e-80 1.10407e-80 -1.14734e-80 3.37633e-81 7.85594e-80 6.35776e-80 7.03801e-80 1.5941e-80 -1.21502e-80 7.44656e-80 8.47026e-80 -5.69743e-81 2.10401e-80 -7.11532e-81 9.05265e-80 9.00447e-80 4.68644e-80 -8.97344e-81 -4.02477e-81 6.02746e-80 1.34119e-79 5.5311e-81 -4.3362e-81 3.81487e-80 3.65597e-80 -1.9398e-82 3.97416e-81 2.0128e-81 -8.46472e-82  
4.30445e-79 1.12504e-78 8.62992e-79 1.85375e-79 2.04752e-81 3.94644e-80 1.17968e-79 9.50678e-79 1.23623e-78 6.34583e-79 1.18875e-80 -1.70012e-80 5.09626e-80 6.073e-79 1.47307e-78 1.16813e-78 1.65332e-79 -1.88397e-80 1.55704e-80 3.63634e-79 1.05347e-78 1.35019e-78 3.8546e-79 -4.22639e-81 1.70536e-79 6.51068e-79 1.07569e-78 6.29373e-79 2.75925e-80 2.75374e-79 7.30787e-79 7.53355e-79 8.27653e-80 2.35609e-80 4.2102e-79 6.67997e-79 1.23436e-79 6.11607e-80 3.3682e-79 7.39063e-80 5.08343e-80 -6.50402e-80 -1.51187e-80 1.44674e-81  
1.2851e-78 3.38904e-78 2.71881e-78 9.32497e-79 1.07136e-79 1.17867e-79 3.23844e-79 2.72027e-78 3.74328e-78 2.3401e-78 1.73179e-79 6.66754e-80 1.13482e-79 1.47307e-78 4.35923e-78 3.93736e-78 7.23724e-79 9.17263e-80 2.92294e-80 6.12185e-79 3.04343e-78 4.35545e-78 1.42158e-78 1.2075e-79 1.40386e-79 1.36272e-78 3.73389e-78 2.25482e-78 1.73502e-79 3.51439e-79 1.81982e-78 2.53542e-78 3.8995e-79 8.08393e-80 9.18839e-79 1.72516e-78 5.14797e-79 1.78269e-79 8.97085e-79 2.62272e-79 1.41026e-79 -1.15831e-79 -4.3817e-80 5.07372e-81  
1.0689e-78 3.18828e-78 3.15214e-78 1.86232e-78 6.29623e-79 3.23116e-79 2.64491e-79 2.11611e-78 3.57666e-78 3.40373e-78 8.05615e-79 3.47258e-79 7.57114e-80 1.16813e-78 3.93736e-78 5.00732e-78 1.6931e-78 4.32262e-79 1.51816e-80 2.73839e-79 2.64017e-78 4.74964e-78 2.53701e-78 4.87881e-79 -1.51539e-79 9.27667e-79 3.95499e-78 3.22188e-78 5.95912e-79 -7.31771e-80 1.43153e-78 3.00753e-78 9.39484e-79 7.74878e-80 5.11032e-79 1.48249e-78 1.02426e-78 1.48762e-79 7.03942e-79 4.7139e-79 8.27077e-80 -1.65614e-79 -1.67851e-79 -1.49831e-80  
1.13581e-79 6.44626e-79 1.1753e-78 1.2252e-78 6.641e-79 2.51216e-79 1.35697e-80 1.52883e-79 8.16437e-79 1.11095e-78 7.8551e-79 2.46899e-79 1.10407e-80 1.65332e-79 7.23724e-79 1.6931e-78 1.17609e-78 3.0551e-79 6.37367e-81 2.15511e-79 3.52336e-79 1.09671e-78 1.37019e-78 3.61872e-79 1.81199e-79 2.7133e-79 4.73511e-79 1.2636e-78 4.98378e-79 1.56085e-79 3.74418e-79 9.42083e-79 6.00387e-79 -4.07132e-80 3.90999e-80 7.48828e-79 5.75325e-79 -6.33108e-80 7.87071e-80 3.31902e-79 -7.43391e-80 -1.13234e-79 -1.4672e-79 -3.44231e-80  
4.74613e-80 2.48772e-79 4.13278e-79 5.45706e-79 2.59484e-79 1.21431e-79 1.08457e-80 -1.47496e-80 1.20249e-79 4.87538e-79 2.25514e-79 1.40172e-79 -1.14734e-80 -1.88397e-80 9.17263e-80 4.32262e-79 3.0551e-79 1.63389e-79 -7.73219e-81 -1.76504e-79 9.90451e-80 3.33883e-79 3.65834e-79 1.70997e-79 -2.19156e-79 -1.2666e-79 4.35224e-79 3.56558e-79 1.67591e-79 -2.75532e-79 -1.00374e-79 2.01299e-79 1.86169e-79 1.45974e-80 -1.50575e-79 -2.15777e-79 1.01638e-79 1.64209e-80 -5.35623e-80 -5.11942e-80 -6.48904e-81 -3.71137e-80 -4.63358e-80 -4.87175e-81  
-7.34695e-82 -2.87122e-81 -3.73577e-81 -2.85893e-80 -4.90176e-81 -3.1332e-81 -1.6527e-81 1.64272e-80 3.01066e-80 -3.11489e-80 5.85774e-81 -5.91223e-81 3.37633e-81 1.55704e-80 2.92294e-80 1.51816e-80 6.37367e-81 -7.73219e-81 2.14e-81 5.13463e-80 5.06913e-81 4.34463e-82 1.54417e-81 -8.33613e-81 5.69661e-80 4.50756e-80 -5.66195e-80 -7.07441e-81 -3.8616e-81 6.57092e-80 4.56001e-80 9.11973e-81 -7.17257e-81 -5.11096e-81 3.23996e-80 8.91532e-80 3.86275e-81 -7.22054e-81 1.74423e-80 3.05448e-80 -2.6753e-81 6.69972e-81 2.96121e-81 -8.41531e-82  
-7.73792e-80 -1.84479e-79 -1.23357e-79 -6.27224e-79 -4.34115e-80 -4.8636e-80 -5.01587e-80 2.97841e-79 6.03765e-79 -9.1407e-79 2.07347e-79 -1.36588e-79 7.85594e-80 3.63634e-79 6.12185e-79 2.73839e-79 2.15511e-79 -1.76504e-79 5.13463e-80 1.30284e-78 4.71167e-80 -1.05806e-79 7.85776e-80 -1.75194e-79 1.44634e-78 1.15165e-78 -1.55352e-78 -1.83665e-79 -3.41239e-80 1.65977e-78 1.1479e-78 2.16549e-79 -1.10306e-79 -1.39399e-79 8.0306e-79 2.28016e-78 1.67684e-79 -1.94929e-79 4.27852e-79 8.08702e-79 -7.16148e-80 1.89778e-79 8.76036e-80 -2.1925e-80  
1.07193e-78 2.8146e-78 2.26761e-78 1.00226e-78 1.15806e-79 1.18881e-79 2.79424e-79 1.98928e-78 2.59463e-78 2.00785e-78 4.26043e-81 7.58587e-80 6.35776e-80 1.05347e-78 3.04343e-78 2.64017e-78 3.52336e-79 9.90451e-80 5.06913e-81 4.71167e-80 2.38647e-78 3.24089e-78 9.05498e-79 1.19631e-79 -3.99051e-79 7.26788e-79 3.39539e-78 1.64177e-78 1.07819e-79 -3.07768e-79 1.02298e-78 1.77427e-78 2.84579e-79 1.13991e-79 4.54878e-79 4.71669e-79 2.78026e-79 2.15002e-79 5.3872e-79 -1.58735e-79 1.40564e-79 -1.9675e-79 -6.7411e-80 1.25323e-80  
1.34734e-78 3.80502e-78 3.37299e-78 1.82349e-78 3.95306e-79 2.6325e-79 3.608e-79 2.60864e-78 3.83359e-78 3.61067e-78 3.51708e-79 2.68707e-79 7.03801e-80 1.35019e-78 4.35545e-78 4.74964e-78 1.09671e-78 3.33883e-79 4.34463e-82 -1.05806e-79 3.24089e-78 5.28346e-78 2.05973e-78 3.72865e-79 -7.07092e-79 8.12947e-79 5.21329e-78 3.18425e-78 3.94673e-79 -6.30245e-79 1.35744e-78 3.17396e-78 8.06074e-79 1.64587e-79 4.82296e-79 8.42131e-79 9.16142e-79 2.98645e-79 7.91256e-79 2.08318e-79 2.04446e-79 -1.27206e-79 -7.36786e-80 1.95673e-80  
3.10771e-79 1.20126e-78 1.65614e-78 1.53568e-78 7.16174e-79 3.02363e-79 8.15163e-80 5.58181e-79 1.39278e-78 1.85252e-78 8.11179e-79 2.90869e-79 1.5941e-80 3.8546e-79 1.42158e-78 2.53701e-78 1.37019e-78 3.65834e-79 1.54417e-81 7.85776e-80 9.05498e-79 2.05973e-78 1.80125e-78 4.40943e-79 -8.73867e-80 3.33773e-79 1.52286e-78 1.9416e-78 5.89548e-79 -1.07343e-79 4.9905e-79 1.52231e-78 8.09091e-79 3.93166e-81 6.56073e-80 6.23545e-79 7.92952e-79 1.51828e-80 1.61562e-79 2.65903e-79 -2.90673e-80 -2.15867e-79 -1.88204e-79 -2.99389e-80  
5.01596e-80 2.72143e-79 4.616e-79 5.94075e-79 2.80359e-79 1.30514e-79 1.59239e-80 -4.19839e-81 1.46796e-79 5.2505e-79 2.53531e-79 1.40692e-79 -1.21502e-80 -4.22639e-81 1.2075e-79 4.87881e-79 3.61872e-79 1.70997e-79 -8.33613e-81 -1.75194e-79 1.19631e-79 3.72865e-79 4.40943e-79 1.94956e-79 -2.2293e-79 -1.13317e-79 4.60126e-79 4.3285e-79 2.14807e-79 -2.76375e-79 -8.33475e-80 2.47623e-79 2.48693e-79 1.16098e-80 -1.4518e-79 -2.02733e-79 1.54878e-79 1.41122e-80 -5.53532e-80 -3.87547e-80 -1.07497e-80 -4.01793e-80 -5.19144e-80 -6.78489e-81  
-2.81647e-79 -7.24633e-79 -5.53066e-79 -9.39037e-79 -9.87287e-80 -9.86499e-80 -1.12984e-79 -1.03732e-80 2.70619e-79 -1.42062e-78 2.32917e-79 -1.72614e-79 7.44656e-80 1.70536e-79 1.40386e-79 -1.51539e-79 1.81199e-79 -2.19156e-79 5.69661e-80 1.44634e-78 -3.99051e-79 -7.07092e-79 -8.73867e-80 -2.2293e-79 1.73536e-78 1.11815e-78 -2.39014e-78 -5.04996e-79 -5.83212e-80 1.95551e-78 1.1156e-78 -3.3886e-80 -1.76625e-79 -1.8818e-79 8.16438e-79 2.60541e-78 1.61453e-79 -2.76594e-79 3.95323e-79 1.01209e-78 -1.138e-79 3.00289e-79 1.3061e-79 -2.72303e-80  
2.38064e-79 6.88959e-79 6.20464e-79 -1.11668e-79 8.14672e-80 4.21788e-80 4.05909e-80 8.24549e-79 1.24623e-78 -2.02819e-79 1.86666e-79 -9.36676e-80 8.47026e-80 6.51068e-79 1.36272e-78 9.27667e-79 2.7133e-79 -1.2666e-79 4.50756e-80 1.15165e-78 7.26788e-79 8.12947e-79 3.33773e-79 -1.13317e-79 1.11815e-78 1.33033e-78 -3.52422e-79 3.22947e-79 2.18652e-80 1.36054e-78 1.38763e-78 7.21488e-79 3.36867e-80 -7.79014e-80 9.17776e-79 2.10875e-78 2.93461e-79 -8.05153e-80 5.94151e-79 7.02353e-79 1.33165e-80 1.66835e-79 1.0774e-79 -6.01848e-81  
1.66723e-78 4.54938e-78 3.82064e-78 2.53661e-78 3.37917e-79 2.68665e-79 4.7469e-79 2.609e-78 3.38274e-78 4.59169e-78 -8.32252e-80 3.46541e-79 -5.69743e-81 1.07569e-78 3.73389e-78 3.95499e-78 4.73511e-79 4.35224e-79 -5.66195e-80 -1.55352e-78 3.39539e-78 5.21329e-78 1.52286e-78 4.60126e-79 -2.39014e-78 -3.52422e-79 7.16376e-78 2.99514e-78 2.77728e-79 -2.51362e-78 2.02083e-79 2.70687e-78 7.05409e-79 3.49701e-79 -2.87998e-79 -1.86032e-78 4.55479e-79 5.72945e-79 4.07674e-79 -8.91454e-79 3.33485e-79 -2.99318e-79 -1.27725e-79 5.65613e-80  
6.19045e-79 2.01536e-78 2.23776e-78 1.79087e-78 6.35868e-79 2.99771e-79 1.81287e-79 1.23261e-78 2.20027e-78 2.68497e-78 6.33088e-79 2.84189e-79 2.10401e-80 6.29373e-79 2.25482e-78 3.22188e-78 1.2636e-78 3.56558e-79 -7.07441e-81 -1.83665e-79 1.64177e-78 3.18425e-78 1.9416e-78 4.3285e-79 -5.04996e-79 3.22947e-79 2.99514e-78 2.57075e-78 5.54378e-79 -4.98575e-79 6.39233e-79 2.22597e-78 9.38109e-79 7.78058e-80 1.32132e-79 4.40058e-79 1.02533e-78 1.45131e-79 3.46206e-79 2.81934e-79 7.55873e-80 -1.72492e-79 -1.33888e-79 -5.74177e-81  
1.69481e-80 2.35954e-79 5.15845e-79 6.3436e-79 3.35793e-79 1.45328e-79 9.46853e-81 -7.86176e-81 2.21576e-79 4.75274e-79 3.432e-79 1.29892e-79 -7.11532e-81 2.75925e-80 1.73502e-79 5.95912e-79 4.98378e-79 1.67591e-79 -3.8616e-81 -3.41239e-80 1.07819e-79 3.94673e-79 5.89548e-79 2.14807e-79 -5.83212e-80 2.18652e-80 2.77728e-79 5.54378e-79 2.95655e-79 -8.42319e-80 6.59187e-80 3.72105e-79 3.5817e-79 -1.24746e-80 -5.0311e-80 1.15585e-79 3.05419e-79 -1.66519e-80 -6.48106e-81 1.27906e-79 -2.53533e-80 -2.16919e-81 -4.06838e-80 -1.14099e-80  
-2.48637e-79 -6.35656e-79 -5.06879e-79 -1.03128e-78 -1.27434e-79 -1.11655e-79 -1.08604e-79 1.56823e-79 4.86702e-79 -1.51369e-78 2.15183e-79 -2.17589e-79 9.05265e-80 2.75374e-79 3.51439e-79 -7.31771e-80 1.56085e-79 -2.75532e-79 6.57092e-80 1.65977e-78 -3.07768e-79 -6.30245e-79 -1.07343e-79 -2.76375e-79 1.95551e-78 1.36054e-78 -2.51362e-78 -4.98575e-79 -8.42319e-80 2.25143e-78 1.39743e-78 6.99231e-80 -1.87879e-79 -1.98761e-79 1.04506e-78 3.00516e-78 2.23989e-79 -2.80922e-79 5.44048e-79 1.18849e-78 -9.58462e-80 3.94991e-79 1.85723e-79 -2.27959e-80  
4.32721e-79 1.29175e-78 1.19042e-78 1.38811e-79 1.15592e-79 3.32814e-80 7.7718e-80 1.19019e-78 1.85653e-78 2.0082e-79 2.48579e-79 -7.77361e-80 9.00447e-80 7.30787e-79 1.81982e-78 1.43153e-78 3.74418e-79 -1.00374e-79 4.56001e-80 1.1479e-78 1.02298e-78 1.35744e-78 4.9905e-79 -8.33475e-80 1.1156e-78 1.38763e-78 2.02083e-79 6.39233e-79 6.59187e-80 1.39743e-78 1.6861e-78 1.17853e-78 1.27006e-79 -7.03909e-80 1.06944e-78 2.53932e-78 4.65644e-79 -5.79897e-80 8.22237e-79 9.78403e-79 5.7288e-80 4.02676e-79 2.0327e-79 6.04013e-81  
6.9497e-79 2.18511e-78 2.24343e-78 1.33282e-78 4.21586e-79 1.96267e-79 1.83419e-79 1.53969e-78 2.56938e-78 2.17693e-78 4.55523e-79 1.65279e-79 4.68644e-80 7.53355e-79 2.53542e-78 3.00753e-78 9.42083e-79 2.01299e-79 9.11973e-81 2.16549e-79 1.77427e-78 3.17396e-78 1.52231e-78 2.47623e-79 -3.3886e-80 7.21488e-79 2.70687e-78 2.22597e-78 3.72105e-79 6.99231e-80 1.17853e-78 2.39427e-78 7.37987e-79 4.3077e-80 5.17142e-79 1.52101e-78 1.07512e-78 1.07604e-79 7.04218e-79 8.51726e-79 1.25703e-79 2.19792e-79 7.82209e-80 1.44148e-80  
6.22922e-80 4.12058e-79 7.27893e-79 8.29084e-79 3.81472e-79 1.75731e-79 3.1218e-80 1.21693e-79 4.46359e-79 8.2981e-79 3.63825e-79 1.43687e-79 -8.97344e-81 8.27653e-80 3.8995e-79 9.39484e-79 6.00387e-79 1.86169e-79 -7.17257e-81 -1.10306e-79 2.84579e-79 8.06074e-79 8.09091e-79 2.48693e-79 -1.76625e-79 3.36867e-80 7.05409e-79 9.38109e-79 3.5817e-79 -1.87879e-79 1.27006e-79 7.37987e-79 5.37153e-79 5.81675e-81 -1.77687e-80 1.51787e-79 5.75678e-79 1.98718e-80 7.03807e-80 2.8673e-79 1.15808e-80 4.95494e-80 -8.49795e-81 -3.21004e-81  
6.78858e-80 1.67679e-79 1.10887e-79 1.00204e-79 -5.01069e-81 8.39836e-81 2.15155e-80 8.10784e-80 6.05998e-80 2.12329e-79 -4.67418e-80 1.31834e-80 -4.02477e-81 2.35609e-80 8.08393e-80 7.74878e-80 -4.07132e-80 1.45974e-80 -5.11096e-81 -1.39399e-79 1.13991e-79 1.64587e-79 3.93166e-81 1.16098e-80 -1.8818e-79 -7.79014e-80 3.49701e-79 7.78058e-80 -1.24746e-80 -1.98761e-79 -7.03909e-80 4.3077e-80 5.81675e-81 2.74823e-80 -4.77841e-80 -2.62308e-79 -2.12451e-80 4.29878e-80 -7.25529e-81 -1.036e-79 2.44285e-80 -2.17696e-80 -5.63277e-81 5.59481e-81  
1.84285e-79 5.15164e-79 4.02545e-79 -1.93911e-79 -3.7644e-80 -1.97841e-80 2.76826e-80 6.66387e-79 9.50936e-79 -1.94517e-79 3.17751e-80 -1.16361e-79 6.02746e-80 4.2102e-79 9.18839e-79 5.11032e-79 3.90999e-80 -1.50575e-79 3.23996e-80 8.0306e-79 4.54878e-79 4.82296e-79 6.56073e-80 -1.4518e-79 8.16438e-79 9.17776e-79 -2.87998e-79 1.32132e-79 -5.0311e-80 1.04506e-78 1.06944e-78 5.17142e-79 -1.77687e-80 -4.77841e-80 7.82655e-79 1.61478e-78 2.38919e-79 -3.47082e-80 5.47438e-79 6.65835e-79 5.10381e-80 3.13369e-79 1.75444e-79 1.09705e-80  
5.7078e-80 4.5586e-79 7.59306e-79 -5.46915e-79 9.84065e-80 -4.65813e-80 -5.29468e-80 9.90008e-79 2.10359e-78 -8.71827e-79 6.06191e-79 -1.64499e-79 1.34119e-79 6.67997e-79 1.72516e-78 1.48249e-78 7.48828e-79 -2.15777e-79 8.91532e-80 2.28016e-78 4.71669e-79 8.42131e-79 6.23545e-79 -2.02733e-79 2.60541e-78 2.10875e-78 -1.86032e-78 4.40058e-79 1.15585e-79 3.00516e-78 2.53932e-78 1.52101e-78 1.51787e-79 -2.62308e-79 1.61478e-78 5.28981e-78 9.67516e-79 -3.50643e-79 1.22865e-78 2.46277e-78 -4.96527e-80 9.49818e-79 3.99298e-79 -1.31194e-80  
8.46893e-81 3.16604e-79 6.74511e-79 6.34081e-79 3.16112e-79 1.38877e-79 1.25577e-80 2.12034e-79 6.62138e-79 6.73652e-79 3.42536e-79 8.34262e-80 5.5311e-81 1.23436e-79 5.14797e-79 1.02426e-78 5.75325e-79 1.01638e-79 3.86275e-81 1.67684e-79 2.78026e-79 9.16142e-79 7.92952e-79 1.54878e-79 1.61453e-79 2.93461e-79 4.55479e-79 1.02533e-78 3.05419e-79 2.23989e-79 4.65644e-79 1.07512e-78 5.75678e-79 -2.12451e-80 2.38919e-79 9.67516e-79 8.96727e-79 -9.71686e-81 3.13669e-79 8.6822e-79 4.95712e-80 3.18046e-79 1.38605e-79 1.06534e-80  
1.19633e-79 3.03847e-79 2.11243e-79 1.71327e-79 -2.2711e-81 1.62113e-80 3.75053e-80 1.63856e-79 1.41692e-79 3.37812e-79 -7.42236e-80 1.52136e-80 -4.3362e-81 6.11607e-80 1.78269e-79 1.48762e-79 -6.33108e-80 1.64209e-80 -7.22054e-81 -1.94929e-79 2.15002e-79 2.98645e-79 1.51828e-80 1.41122e-80 -2.76594e-79 -8.05153e-80 5.72945e-79 1.45131e-79 -1.66519e-80 -2.80922e-79 -5.79897e-80 1.07604e-79 1.98718e-80 4.29878e-80 -3.47082e-80 -3.50643e-79 -9.71686e-81 7.11017e-80 2.0283e-80 -1.33841e-79 4.53963e-80 -1.97743e-80 1.74387e-81 1.04011e-80  
2.58403e-79 7.80912e-79 7.01329e-79 1.4012e-79 2.06661e-80 9.83781e-81 5.28128e-80 6.84304e-79 1.02477e-78 3.10776e-79 4.97116e-80 -3.40858e-80 3.81487e-80 3.3682e-79 8.97085e-79 7.03942e-79 7.87071e-80 -5.35623e-80 1.74423e-80 4.27852e-79 5.3872e-79 7.91256e-79 1.61562e-79 -5.53532e-80 3.95323e-79 5.94151e-79 4.07674e-79 3.46206e-79 -6.48106e-81 5.44048e-79 8.22237e-79 7.04218e-79 7.03807e-80 -7.25529e-81 5.47438e-79 1.22865e-78 3.13669e-79 2.0283e-80 5.31885e-79 6.96142e-79 9.20194e-80 4.3417e-79 2.14988e-79 2.38952e-80  
-1.44909e-79 -8.72796e-80 2.99061e-79 -3.43119e-80 1.10725e-79 3.72694e-80 -5.26169e-80 2.54635e-79 7.9714e-79 -1.25273e-79 3.04919e-79 -1.96092e-80 3.65597e-80 7.39063e-80 2.62272e-79 4.7139e-79 3.31902e-79 -5.11942e-80 3.05448e-80 8.08702e-79 -1.58735e-79 2.08318e-79 2.65903e-79 -3.87547e-80 1.01209e-78 7.02353e-79 -8.91454e-79 2.81934e-79 1.27906e-79 1.18849e-78 9.78403e-79 8.51726e-79 2.8673e-79 -1.036e-79 6.65835e-79 2.46277e-78 8.6822e-79 -1.33841e-79 6.96142e-79 1.93091e-78 5.98766e-80 1.10408e-78 4.83258e-79 3.458e-80  
7.8767e-80 2.17153e-79 1.57608e-79 8.24769e-80 -1.62508e-80 4.3683e-81 2.30712e-80 1.47525e-79 1.57733e-79 1.8373e-79 -6.14878e-80 -1.19199e-81 -1.9398e-82 5.08343e-80 1.41026e-79 8.27077e-80 -7.43391e-80 -6.48904e-81 -2.6753e-81 -7.16148e-80 1.40564e-79 2.04446e-79 -2.90673e-80 -1.07497e-80 -1.138e-79 1.33165e-80 3.33485e-79 7.55873e-80 -2.53533e-80 -9.58462e-80 5.7288e-80 1.25703e-79 1.15808e-80 2.44285e-80 5.10381e-80 -4.96527e-80 4.95712e-80 4.53963e-80 9.20194e-80 5.98766e-80 5.16422e-80 1.07288e-79 7.33606e-80 1.54829e-80  
-5.62847e-81 1.65271e-79 2.86911e-79 4.54725e-80 -1.4877e-80 -1.42866e-80 -1.28302e-80 1.88513e-79 3.86133e-79 -2.13516e-80 2.27246e-80 -1.63401e-80 3.97416e-81 -6.50402e-80 -1.15831e-79 -1.65614e-79 -1.13234e-79 -3.71137e-80 6.69972e-81 1.89778e-79 -1.9675e-79 -1.27206e-79 -2.15867e-79 -4.01793e-80 3.00289e-79 1.66835e-79 -2.99318e-79 -1.72492e-79 -2.16919e-81 3.94991e-79 4.02676e-79 2.19792e-79 4.95494e-80 -2.17696e-80 3.13369e-79 9.49818e-79 3.18046e-79 -1.97743e-80 4.3417e-79 1.10408e-78 1.07288e-79 1.04878e-78 5.13123e-79 5.48487e-80  
-2.93409e-81 5.54223e-80 7.11314e-80 -5.15153e-80 -4.70402e-80 -1.89011e-80 -3.73813e-81 1.05711e-79 1.5496e-79 -8.88933e-80 -5.60437e-80 -2.94291e-80 2.0128e-81 -1.51187e-80 -4.3817e-80 -1.67851e-79 -1.4672e-79 -4.63358e-80 2.96121e-81 8.76036e-80 -6.7411e-80 -7.36786e-80 -1.88204e-79 -5.19144e-80 1.3061e-79 1.0774e-79 -1.27725e-79 -1.33888e-79 -4.06838e-80 1.85723e-79 2.0327e-79 7.82209e-80 -8.49795e-81 -5.63277e-81 1.75444e-79 3.99298e-79 1.38605e-79 1.74387e-81 2.14988e-79 4.83258e-79 7.33606e-80 5.13123e-79 2.97536e-79 3.5882e-80  
1.05669e-80 3.03458e-80 1.79159e-80 5.42923e-81 -1.11253e-80 -1.56942e-81 3.69726e-81 2.56307e-80 2.14153e-80 2.6548e-80 -2.28334e-80 -2.44981e-81 -8.46472e-82 1.44674e-81 5.07372e-81 -1.49831e-80 -3.44231e-80 -4.87175e-81 -8.41531e-82 -2.1925e-80 1.25323e-80 1.95673e-80 -2.99389e-80 -6.78489e-81 -2.72303e-80 -6.01848e-81 5.65613e-80 -5.74177e-81 -1.14099e-80 -2.27959e-80 6.04013e-81 1.44148e-80 -3.21004e-81 5.59481e-81 1.09705e-80 -1.31194e-80 1.06534e-80 1.04011e-80 2.38952e-80 3.458e-80 1.54829e-80 5.48487e-80 3.5882e-80 6.5463e-81  

